Neurons on Amoebae

We apply methods of machine-learning, such as neural networks, manifold learning and image processing, in order to study 2-dimensional amoebae in algebraic geometry and string theory. With the help of embedding manifold projection, we recover complicated conditions obtained from so-called lopsidedness. For certain cases it could even reach $\sim99\%$ accuracy, in particular for the lopsided amoeba of $F_0$ with positive coefficients which we place primary focus. Using weights and biases, we also find good approximations to determine the genus for an amoeba at lower computational cost. In general, the models could easily predict the genus with over $90\%$ accuracies. With similar techniques, we also investigate the membership problem, and image processing of the amoebae directly.

==> comments.txt <==
Reviewer 1:

1. "It would be helpful to have some baseline classification models as comparison, i.e., logistic regression, support vector machine.":

We add in Section 3.1.1 (the first paragraph below eqn (3.3)) and compare the results from MLP with those from other models including support vector machine, random forests etc.

2. "I am more concern about the width and depth of neural network and the number of the samples needed for a good approximation. Can those hyperparameters scale well with the dimension? Can neural networks still give high accuracy with relatively few parameters when the dimension is high and the boundary of the (lopsided) amoeba can not be computed easily?":

Sorry, we are not really sure what "dimension" exactly means here. Presumably, this refers to the dimension of the amoebae (and polytopes). We have added more comments in the abstract, introduction and outlook, mentioning that we are only focusing on 2d polygons and hence 2d amoebae since they are intimately related to string theory construction for D-brane worldvolume theories on toric Calabi-Yau threefolds and mirror geometry. Therefore, we leave the study on higher dimensional amoebae to future work.

3. "In section 4, the main task is to learn the genus using images. It is more natural to solve this task using topological data analysis methods, i.e., persistent homology. It usually gives better result for this specific task.":

We have added some persistent homology analysis to the image classification, it does perform slightly better than the CNN, thank you for recommending this.

4. "What does the red line in Figure 3.1(c) mean?":

We have explained the red lines and separations in more details in the caption of Figure 3.1.

5. "Given that the boundary of a amoeba is not piecewise-linear, why did the authors use linear activation function in the model? Nonlinear activation function can potentially fit the data better.":

Inspired by the paper 1709.02540 we decided to use ReLU activation which should approximate any suitable function within epsilon, we have added a comment to help clarify this.




Reviewer 2:

1 ."Can you please plot at least one lopsided amoebae?":

We add an example of the plot at the end of Section 2.1.

2. "Your abstract and introduction should *definitely* state that you only work with the classification problem for tropical curves (dimension 1).":

Thanks for pointing this out, we have now clarified that we focus on the more physically-relevant dimension 2 amoebae.

3. "Your abstract and introduction should state that you explicitly study mainly the newton polygon of F0, with minor appearances by other examples."

We have clarified that focus is on the prototypical $F_0$ example.

4. "Can you explain before Section 3.1 why you did not consider only MLPs with 1 hidden layers? It seems almost certain that with 2-3 more hidden layers you would have been able to (near) perfectly represent the target functions. Whereas now, you are hitting the limits of your super basic architecture and not of neural networks in general.":

Inspired by the paper 1709.02540, we decided to focus on a single hidden layer for this work, however appreciate that a deeper network may have converged more efficiently. We have added comments to clarify this and then rephrased the comment about reasonable improvements to acknowledge this also.

5. "p24,l40: Although you mention this in section 3.1, I still find that it is kind of hidden that you are training on lopsided amoebae instead of actual amoebae. This should really be stated clearly and much earlier. After all, this is kind of a linearization of your dataset, making it easier for your NN to learn it (as evidenced by the huge drop in accuracy in Table 3.4 when passing from lopsided to actual amoebae). Maybe state this at end of intro in a separate section before outline? In particular make it clear that you eventually consider both in your tables, so we are not let down half-way when we find out your NN are learning crude approximations."

Excellent point, we have hopefully now made this easier for readers to appreciate we primarily use the lopsided amoeba approximation.

6. "Is my conclusion correct that your work in Appendix C basically implies that the "genus" function divides the coefficient space into a hyperplane arrangement (perhaps after coordinate change)? If something like this can be made rigorous, wouldn't it be interesting to include and proudly state early on?"

Absolutely, the problem can be nicely redescribed as finding the bounding hypersurfaces of the amoeba's coefficient space. Thanks for highlighting this, we have made some comments to emphasise this concept in the introduction.

7. "Minor remarks: Mostly grammar and math typos":

All addressed and corrected, thank you for taking the time to detail these.
